EmoTalker: Emotionally Editable Talking Face Generation via Diffusion Model

In recent years, the field of talking faces generation has attracted considerable attention, with certain methods adept at generating virtual faces that convincingly imitate human expressions. However, existing methods face challenges related to limited generalization, particularly when dealing with challenging identities. Furthermore, methods for editing expressions are often confined to a singular emotion, failing to adapt to intricate emotions. To overcome these challenges, this paper proposes EmoTalker, an emotionally editable portraits animation approach based on the diffusion model. EmoTalker modifies the denoising process to ensure preservation of the original portrait's identity during inference. To enhance emotion comprehension from text input, Emotion Intensity Block is introduced to analyze fine-grained emotions and strengths derived from prompts. Additionally, a crafted dataset is harnessed to enhance emotion comprehension within prompts. Experiments show the effectiveness of EmoTalker in generating high-quality, emotionally customizable facial expressions.

==> data.txt <==
#contempt,happy,sad,angry,fear,disgust,surprised
"contempt" [1, 0, 0, 0, 0, 0, 0]
"happy" [0, 1, 0, 0, 0, 0, 0]
"sad" [0, 0, 1, 0, 0, 0, 0]
"angry" [0, 0, 0, 1, 0, 0, 0]
"fear" [0, 0, 0, 0, 1, 0, 0]
"disgust" [0, 0, 0, 0, 0, 1, 0]
"surprised" [1, 0, 0, 0, 0, 0, 1]
"contempt and a little happy" [1, 0.5, 0, 0, 0, 0, 0]
"contempt and a little sad" [1, 0, 0.5, 0, 0, 0, 0]
"contempt and a little angry" [1, 0, 0, 0.5, 0, 0, 0]
"contempt and a little fear" [1, 0, 0, 0, 0.5, 0, 0]
"contempt and a little disgust" [1, 0, 0, 0, 0, 0.5, 0]
"contempt and a little surprised" [1, 0, 0, 0, 0, 0, 0.5]
"happy and a little contempt" [0.5, 1, 0, 0, 0, 0, 0]
"happy and a little sad" [0, 1, 0.5, 0, 0, 0, 0]
"happy and a little angry" [0, 1, 0, 0.5, 0, 0, 0]
"happy and a little fear" [0, 1, 0, 0, 0.5, 0, 0]
"happy and a little disgust" [0, 1, 0, 0, 0, 0.5, 0]
"happy and a little surprised" [0, 1, 0, 0, 0, 0, 0.5]
"sad and a little contempt" [0.5, 0, 1, 0, 0, 0, 0]
"sad and a little happy" [0, 0.5, 1, 0, 0, 0, 0]
"sad and a little angry" [0, 0, 1, 0.5, 0, 0, 0]
"sad and a little fear" [0, 0, 1, 0, 0.5, 0, 0]
"sad and a little disgust" [0, 0, 1, 0, 0, 0.5, 0]
"sad and a little surprised" [0, 0, 1, 0, 0, 0, 0.5]
"angry and a little contempt" [0.5, 0, 0, 1, 0, 0, 0]
"angry and a little happy" [0, 0.5, 0, 1, 0, 0, 0]
"angry and a little sad" [0, 0, 0.5, 1, 0, 0, 0]
"angry and a little fear" [0, 0, 0, 1, 0.5, 0, 0]
"angry and a little disgust" [0, 0, 0, 1, 0, 0.5, 0]
"angry and a little surprised" [0, 0, 0, 1, 0, 0, 0.5]
"fear and a little contempt" [0.5, 0, 0, 0, 1, 0, 0]
"fear and a little happy" [0, 0.5, 0, 0, 1, 0, 0]
"fear and a little sad" [0, 0, 0.5, 0, 1, 0, 0]
"fear and a little angry" [0, 0, 0, 0.5, 1, 0, 0]
"fear and a little disgust" [0, 0, 0, 0, 1, 0.5, 0]
"fear and a little surprised" [0, 0, 0, 0, 1, 0, 0.5]
"disgust and a little contempt" [0.5, 0, 0, 0, 0, 1, 0]
"disgust and a little happy" [0, 0.5, 0, 0, 0, 1, 0]
"disgust and a little sad" [0, 0, 0.5, 0, 0, 1, 0]
"disgust and a little angry" [0, 0, 0, 0.5, 0, 1, 0]
"disgust and a little fear" [0, 0, 0, 0, 0.5, 1, 0]
"disgust and a little surprised" [0, 0, 0, 0, 0, 1, 0.5]
"surprised and a little contempt" [0.5, 0, 0, 0, 0, 0, 1]
"surprised and a little happy" [0, 0.5, 0, 0, 0, 0, 1]
"surprised and a little sad" [0, 0, 0.5, 0, 0, 0, 1]
"surprised and a little angry" [0, 0, 0, 0.5, 0, 0, 1]
"surprised and a little fear" [0, 0, 0, 0, 0.5, 0, 1]
"surprised and a little disgust" [0, 0, 0, 0, 0, 0.5, 1]
"His radiant smile conveyed a sense of pure happiness." [0, 2, 0, 0, 0, 0, 0]
"Their laughter echoed through the room, filling it with joy and merriment." [0, 2, 0, 0, 0, 0, 0]
"His furious expression revealed his intense anger and frustration." [0, 0, 0, 2.25, 0, 0, 0]
"Tears welled up in her eyes, and a deep sadness consumed her." [0, 0, 2, 0, 0, 0, 0]
"Anxiety and fear were evident in his trembling lips and worried eyes." [0, 0, 0, 0, 2.2, 0, 0]
"The unexpected news left her shocked and amazed, her jaw dropping slightly." [0, 0, 0, 0, 0, 0, 2]
"With a disgusted look on his face, he quickly turned away from the foul odor." [0, 0, 0, 0, 0, 1, 0]
"The contempt expression on her face reflected a sense of inner contempt." [1, 0, 0, 0, 0, 0, 0]
"His eyes gleamed with excitement and a touch of mischief." [0, 1.3, 0, 0, 0, 0, 0]
"She couldn't hide her tears, overwhelmed by a mix of sorrow and heartache." [0, 0, 1.7, 0, 0, 0, 0]
"The fiery glare in his eyes revealed his intense wrath." [0, 0, 0, 2, 0, 0, 0]
"A sense of unease and apprehension was palpable in the air." [0, 0, 0, 0, 1, 0, 0]
"Their expressions shifted from disbelief to sheer astonishment." [0, 0, 0, 0, 0, 0, 2]
"The nauseous smell made her grimace and back away." [0, 0, 0, 0, 0, 1.3, 0]
"He wore a slightly amused smile, as if he knew a secret." [0, 0.15, 0, 0, 0, 0, 0]
"Tears streamed down her face, a mixture of grief and sadness." [0, 0, 1.7, 0, 0, 0, 0]
"She glanced around the dark room with a hint of trepidation." [0, 0, 0, 0, 0.5, 0, 0]
"The unexpected compliment brought a blush to her cheeks and a sparkle to her eyes." [0, 1, 0, 0, 0, 0, 1]
"He gave a barely perceptible smile, his emotions carefully masked." [0, 0.1, 0, 0, 0, 0, 0]
"Her smile radiated warmth and happiness, brightening up the room." [0, 1.5, 0, 0, 0, 0, 0]
"Their tearful eyes and trembling lips revealed their deep sorrow." [0, 0, 2.25, 0, 0, 0, 0]
"With an annoyed huff, she showed her clear irritation." [0, 0, 0, 1.5, 0, 0, 0]
"A sense of excitement and trepidation mingled in the air before the big reveal." [0, 1.3, 0, 0, 1, 0, 0]
"They exchanged fearful glances as the thunder roared outside." [0, 0, 0, 0, 1, 0, 0]
"Her raised eyebrow and smirk hinted at her amused skepticism." [0, 0.5, 0, 0, 0, 0, 0]
"Tears welled up in her eyes, but she quickly wiped them away in defiance." [0, 0, 1.5, 0, 0, 0, 0]
"He held back a chuckle, a mischievous gleam in his eyes." [0, 0.3, 0, 0, 0, 0, 0]
"She clenched her fists in anger, her eyes narrowing with fury." [0, 0, 0, 1.5, 0, 0, 0]
"The eerie silence in the room was accompanied by a feeling of unease." [0, 0, 0, 0, 1.5, 0, 0]
"Her tearful smile conveyed a bittersweet mix of joy and sorrow." [0, 0.5, 0.5, 0, 0, 0, 0]
"He barely suppressed a chuckle, his eyes twinkling mischievously." [0, 0.3, 0, 0, 0, 0, 0]
"They exchanged glances of surprise and disbelief, their jaws dropping." [0, 0, 0, 0, 0, 0, 2]
"A feeling of dread settled in as the storm clouds gathered overhead." [0, 0, 0, 0, 1, 0, 0]
"With a sense of satisfaction, he leaned back and smiled contentedly." [0, 1, 0, 0, 0, 0, 0]
"She looked slightly puzzled, her brow furrowing in confusion." [0, 0, 0.5, 0, 0, 0, 0]
"His expression turned dark as a shadow of anger crossed his features." [0, 0, 0.2, 0.9, 0, 0, 0]
"The unexpected news left her in a state of shock and disbelief." [0, 0, 0, 0, 0, 0, 2]
"His voice quivered with fear, his eyes darting around anxiously." [0, 0, 0, 0, 1, 0, 0]
"Her eyes were filled with tears of sadness and longing." [0, 0, 1.5, 0, 0, 0, 0]
"A burst of laughter erupted, filling the room with infectious happiness." [0, 2, 0, 0, 0, 0, 0]
"Tension hung in the air as their heated argument escalated." [0, 0, 0, 1.5, 1, 0, 0]
"Her eyes widened in surprise, her jaw dropping in sheer astonishment." [0, 0, 0, 0, 0, 0, 2.25]
"The overwhelming grief was visible in their tear-filled eyes." [0, 0, 2.2, 0, 0, 0, 0]
"He looked at her with a mixture of affection and longing." [0, 0.5, 0, 0, 0, 0, 0]
"An air of melancholy surrounded her, her eyes reflecting deep sadness." [0, 0, 1.7, 0, 0, 0, 0]
"His face lit up with joy, a wide smile stretching from ear to ear." [0, 2, 0, 0, 0, 0, 0]
"The subtle quiver in his voice betrayed his underlying nervousness." [0, 0, 0, 0, 1.5, 0, 0]
"She rolled her eyes with exasperation, clearly annoyed by the situation." [0, 0, 0, 1.3, 0, 0, 0]
"Their shared laughter echoed, filling the room with a sense of camaraderie." [0, 1, 0, 0, 0, 0, 0]
"A surge of adrenaline accompanied her excitement and anticipation." [0, 1.3, 0, 0, 0, 0, 0]
"Tears of happiness glistened in her eyes, a radiant smile on her face." [0, 2, 0, 0, 0, 0, 0]
"The tension in the room was palpable, a mix of anger and frustration." [0, 0, 0.5, 0.5, 1, 0, 0]
"A mischievous glint danced in his eyes, hinting at a playful mood." [0, 0.3, 0, 0, 0, 0, 0]
"Her eyes sparkled with a mix of excitement and curiosity." [0, 1.15, 0, 0, 0, 0, 0]
"The weight of sadness was evident in his slumped shoulders." [0, 0, 1.7, 0, 0, 0, 0]
"She greeted everyone with a warm smile, spreading happiness." [0, 1, 0, 0, 0, 0, 0]
"A feeling of unease settled in as the sun dipped below the horizon." [0, 0, 0, 0, 0.5, 0, 0]
"Her expression shifted to surprise , eyebrows raised." [0, 0, 0, 0, 0, 0, 1]
"He sighed in resignation, his shoulders slumping in defeat." [0, 0, 0.5, 0, 0, 0, 0]
"Tears welled up in her eyes, a mixture of joy and nostalgia." [0, 0.5, 0.5, 0, 0, 0, 0]
"The tension in the room grew, a silent battle of wills." [0, 0, 0, 1.5, 1, 0, 0]
"His eyes gleamed with mischief, a playful smirk on his lips." [0, 0.7, 0, 0, 0, 0, 0]
"She couldn't hide her tears, a mix of joy and overwhelming emotion." [0, 1.25, 0, 0, 0, 0, 0]
"His face remained impassive, revealing nothing of his inner thoughts." [0, 0, 0, 0, 0, 0, 0]
"A shiver of fear ran down her spine, her heart racing in terror." [0, 0, 0, 0, 2, 0, 0]
"He chuckled softly, a sense of amusement twinkling in his eyes." [0, 0.5, 0, 0, 0, 0, 0]
"The news left her with mixed emotions, a whirlwind of thoughts." [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1]
"A heavy sigh escaped her, a mix of frustration and resignation." [0, 0, 0, 1.3, 0, 0, 0]
"Tears welled up in her eyes, a testament to her heartfelt emotions." [0, 0, 1.8, 0, 0, 0, 0]
"The tension in the room was palpable, a silent battle of wills." [0, 0, 0, 1.5, 1, 0, 0]
"A sense of unease settled in as the eerie silence stretched on." [0, 0, 0, 0, 1, 0, 0]
"Her eyes lit up with joy, a wide smile breaking across her face." [0, 1.3, 0, 0, 0, 0, 0]
"His laughter filled the room, a contagious happiness in the air." [0, 1.3, 0, 0, 0, 0, 0]
"Tears of frustration welled up in her eyes, her lips set in a firm line." [0, 0, 0, 1.7, 0, 0, 0]
"A shiver of fear ran down her spine, a chill creeping in." [0, 0, 0, 0, 2.2, 0, 0]
"His expression turned somber as memories of the past flooded in." [0, 0, 1, 0, 0, 0, 0]
"Tears welled up in her eyes, a mixture of gratitude and happiness." [0, 2, 0, 0, 0, 0, 0]
"Tears welled up in her eyes, her voice cracking with suppressed emotion." [0, 0, 1.8, 0, 0, 0, 0]
"A sense of foreboding hung in the air, a feeling of impending doom." [0, 0, 0, 0, 1.5, 0, 0]
"His voice quivered with excitement, a touch of nervousness underneath." [0, 1.3, 0, 0, 1, 0, 0]
"Tears welled up in her eyes, a mixture of joy and relief." [0, 0.5, 0, 0, 0, 0, 0]
"Tears welled up in her eyes, a mixture of sadness and nostalgia." [0, 0, 1, 0, 0, 0, 0]
"His eyes sparkled with mischief, a playful grin on his face." [0, 0.3, 0, 0, 0, 0, 0]
"A feeling of excitement bubbled up within her, impossible to contain." [0, 1.3, 0, 0, 0, 0, 0]
"His expression shifted to angry" [0, 0, 0, 1, 0, 0, 0]
"She laughed heartily, a joyful sound that echoed in the room." [0, 1.7, 0, 0, 0, 0, 0]
"A sense of unease settled in, the quiet before the storm." [0, 0, 0, 0, 0.5, 0, 0]
"Tears welled up in her eyes, a mixture of happiness and relief." [0, 1.7, 0, 0, 0, 0, 0]
"A sense of anticipation hung in the air, a palpable excitement." [0, 1.5, 0, 0, 0, 0, 0]
"He shook his head with resignation, a heavy sigh escaping his lips." [0, 0, 0.9, 0, 0, 0, 0]
"An air of anticipation filled the room, a buzz of excitement." [0, 1.3, 0, 0, 0, 0, 0] 
"Tears welled up in her eyes, a mixture of joy and sentiment." [0, 2, 0, 0, 0, 0, 0]
"His eyes gleamed with mischief, a hint of playfulness in his gaze." [0, 0.15, 0, 0, 0, 0, 0]
"A feeling of unease settled in, a lingering sense of discomfort." [0, 0, 0, 0, 0.5, 0, 0]
"Her laughter echoed through the room, a mix of joy and mischief." [0, 1, 0, 0, 0, 0, 0]
"A sense of unease settled in, a mix of anxiety and anticipation." [0, 0, 0, 0, 0.5, 0, 0]
"Tears welled up in her eyes, a mixture of happiness and nostalgia." [0, 0.75, 0.75, 0, 0, 0, 0]
"Her eyes sparkled with excitement, a mix of anticipation and happiness." [0, 1.3, 0, 0, 0, 0, 0]
"A sense of unease settled in, a mixture of fear and curiosity." [0, 0, 0, 0, 0.5, 0, 0]
"Tears welled up in her eyes, a mixture of sorrow and empathy." [0, 0, 0.75, 0, 0, 0, 0]
"Her eyes gleamed with mischief, a blend of playfulness and curiosity." [0, 0.7, 0, 0, 0, 0, 0]
"A sense of unease settled in, a mix of uncertainty and doubt." [0, 0, 0, 0, 0.5, 0, 0]
"His expression shifted from anger to resignation, a touch of disappointment." [0, 0, 0.5, 0.5, 0, 0, 0]
"Tears welled up in her eyes, a mixture of joy and sentimentality." [0, 0.5, 0.5, 0, 0, 0, 0]
"Her laughter filled the air, a blend of happiness and genuine amusement." [0, 1.3, 0, 0, 0, 0, 0]
"A sense of unease settled in, a mix of apprehension and curiosity." [0, 0, 0, 0, 0.5, 0, 0]
"Her eyes sparkled with mischief, a blend of playfulness and intrigue." [0, 0.8, 0, 0, 0, 0, 0]
"A sense of unease settled in, a mix of uncertainty and restlessness." [0, 0, 0, 0, 1, 0, 0]
"His expression shifted from anger to resignation, a touch of resignation." [0, 0, 0, 0.3, 0, 0, 0]
"Tears welled up in her eyes, a mixture of joy and nostalgia." [0, 0.5, 0.5, 0, 0, 0, 0]
"Tears welled up in her eyes, a mixture of joy and sorrow, a bittersweet feeling." [0, 0.5, 0.5, 0, 0, 0, 0]
"His face turned red with anger, his clenched fists revealing his frustration." [0, 0, 1, 1.5, 0, 0, 0]
"A sense of unease settled in, a mix of fear and anticipation, a shiver down the spine." [0, 0, 0, 0, 1, 0, 0]
"Her eyes sparkled with mischief, a blend of playfulness and surprise, a knowing grin." [0, 0.4, 0, 0, 0, 0, 0.6]
"His expression shifted from anger to understanding, a mix of resentment and empathy." [0, 0, 0, 0.75, 0, 0, 0]
"Tears welled up in her eyes, a mixture of happiness and nostalgia, a reminiscent smile." [0, 0.5, 0.5, 0, 0, 0, 0]
"A sense of unease settled in, a mix of apprehension and curiosity, a sense of foreboding." [0, 0, 0, 0, 0.7, 0, 0]
"Her expression shifted from surprise to understanding, a mix of astonishment and clarity, a raised brow." [0, 0, 0, 0, 0, 0, 0.5]
"His voice quivered with anger, a touch of sadness underlying his frustration, a pained expression." [0, 0, 1, 1.3, 0, 0, 0]
"Tears welled up in her eyes, a mixture of joy and empathy, a heartwarming scene." [0, 0.6, 0, 0, 0, 0, 0]
"A sense of unease settled in, a mix of fear and curiosity, a knot in the stomach." [0, 0, 0, 0, 0.5, 0, 0]
"Her expression shifted from anger to understanding, a blend of frustration and enlightenment." [0, 0.125, 0.25, 0.5, 0, 0, 0]
"Tears welled up in her eyes, a mixture of happiness and nostalgia, a sense of longing." [0, 0.5, 0.5, 0, 0, 0, 0]
"A sense of unease settled in, a mix of apprehension and curiosity, a shiver down the spine." [0, 0, 0, 0, 0.5, 0, 0]
"His expression shifted from surprise to understanding, a blend of shock and realization." [0.25, 0, 0, 0, 0, 0, 0.5]
"Tears welled up in her eyes, a mixture of sorrow and empathy, a touch of melancholy." [0, 0, 0.75, 0, 0, 0, 0]
"Her eyes sparkled with mischief, a blend of playfulness and surprise, a knowing wink." [0, 0.3, 0, 0, 0, 0, 0.7]
"A sense of unease settled in, a mix of uncertainty and apprehension, a knot in the stomach." [0, 0, 0, 0, 1, 0, 0]
"His expression shifted from anger to understanding, a mix of resentment and realization." [0, 0.5, 0, 0.5, 0, 0, 0]
"Tears welled up in her eyes, a mixture of joy and nostalgia, a reminiscent smile." [0, 0.75, 0.25, 0, 0, 0, 0]
"Her unexpected act of kindness brought a warm sense of gratitude and a smile to their faces." [0, 1.2, 0, 0, 0, 0, 0]  
"The thought of speaking in front of the crowd made her feel butterflies in her stomach." [0, 0, 0, 0, 0.8, 0, 0]  
"The beautiful sunset reminded her of the loved ones she had lost." [0, 0.3, 1, 0, 0, 0, 0]  
"She was furious to discover her car had been towed." [0, 0, 0, 1.5, 0, 0, 0]  
"The sound of gunfire sent shivers down her spine." [0, 0, 0, 0, 1.3, 0, 0]  
"She couldn't believe how fortunate she was to have such a loyal best friend." [0, 1.3, 0, 0, 0, 0.5, 0]  
"The ecstatic crowd cheered wildly, overwhelmed with joy." [0, 2.25, 0, 0, 0, 0, 0]
"Tears flowed as she recounted her tragic loss." [0, 0, 1.5, 0, 0, 0, 0]
"His furious outburst shook the entire room." [0, 0, 0, 1.5, 0, 0, 0]
"She shivered in fearful anticipation of the unknown." [0, 0, 0, 0, 2, 0, 0]
"The nauseating smell left me utterly disgusted." [0, 0, 0, 0, 0, 1.3, 0]
"The unexpected surprise left her amazed and speechless." [0, 0, 0, 0, 0, 0, 1.5]
"His beaming smile brightened up the room." [0, 1.3, 0, 0, 0, 0, 0]
"Her eyes welled up with sorrow as she read the heartbreaking letter." [0, 0, 1.3, 0, 0, 0, 0]
"The alarming news made his heart race with anxiety." [0, 0, 0, 0, 1, 0, 1]
"I can't bear the thought of facing that terrifying situation again." [0, 0, 0, 0, 1.7, 0, 0]
"He remained fairly contempt." [1.3, 0, 0, 0, 0, 0, 0]
"The hilarious joke had everyone laughing uncontrollably." [0, 1, 0, 0, 0, 0, 0]
"She wore an expression of mild surprise at the unexpected turn of events." [0, 0, 0, 0, 0, 0, 0.5]
"His bitter words stung deeply, leaving her feeling resentful." [0, 0, 0.5, 1, 0, 0, 0]
"The eerie silence filled the room with a sense of unease." [0, 0, 0, 0, 0.5, 0, 0]
"Her tears were a clear reflection of her overwhelming grief." [0, 0, 1.7, 0, 0, 0, 0]
"His enthusiastic speech ignited a strong sense of motivation in the audience." [0, 1.5, 0, 0, 0, 0, 0]
"The unsettling feeling of dread crept in slowly." [0, 0, 0, 0, 0.8, 0, 0]
"She burst into tears of joy upon hearing the wonderful news." [0, 2, 0, 0, 0, 0, 0]
"Her eyes welled up with a mix of sadness and nostalgia." [0, 0, 1.3, 0, 0, 0, 0]
"The infuriating situation left him seething with anger." [0, 0, 0, 2, 0, 0, 0]
"His trembling hands revealed his fearful anticipation of the unknown." [0, 0, 0, 0, 2.1, 0, 0]
"The overwhelming stench made her feel sick and disgusted." [0, 0, 0, 0, 0, 1.8, 0]
"Surprised gasps filled the room as the unexpected truth was revealed." [0, 0, 0, 0, 0, 0, 0.7]
"His radiant smile spread happiness to all who saw it." [0, 1, 0, 0, 0, 0, 0]
"The heart-wrenching scene left everyone feeling somber and reflective." [0, 0, 1.3, 0, 0, 0, 0]
"The terrifying nightmare had her waking up in a cold sweat." [0, 0, 0, 0, 1.7, 0, 0]
"The moderately difficult task was completed with relative ease." [0, 0, 0, 0, 0, 0, 0]
"Laughter echoed through the room as the incredibly funny joke was told." [0, 1.5, 0, 0, 0, 0, 0]
"Her mildly surprised expression revealed her genuine curiosity." [0, 0, 0, 0, 0, 0, 0.15]
"His sarcastic comments left her feeling mildly annoyed." [0, 0, 0, 0.8, 0, 0, 0]
"The eerie silence was punctuated by the occasional sound of a distant whisper." [0, 0, 0, 0, 0, 1, 0.5]
"His tearful farewell was a poignant expression of his deep sorrow." [0, 0, 1.5, 0, 0, 0, 0]
"Her enthusiastic applause showed her genuine appreciation for the performance." [0, 1.3, 0, 0, 0, 0, 0]
"The unsettling feeling of fear gnawed at the edges of his mind." [0, 0, 0, 0, 1.3, 0, 0]
"His face showed an incredibly disdainful smirk, slightly accompanied by an undercurrent of fear." [3.06, 0, 0, 0, 0.15, 0, 0]
"She looked somewhat happy but mainly heartbroken, with a touch of irritation." [0, 0.4, 1.3, 0.5, 0, 0, 0]
"His eyes were fairly disgusted and he was really angry, a mix of emotions that also included being slightly anxious." [0, 0, 0, 1.1, 0.195, 1.4, 0]
"She was absolutely amazed but also a little fearful, complicated by a slight touch of happiness." [0, 0.5, 0, 0, 0.75, 0, 1]
"His expression was one of being moderately sad but also somewhat surprised, with just a hint of contempt." [0.3, 0, 1, 0, 0, 0, 0.4]
"She looked extremely cheerful but was actually barely hiding her sadness." [0, 0.91, 0.1, 0, 0, 0, 0]
"His eyes were almost terrified, but his smile was merely pretending to be happy." [0, 0.7, 0, 0, 1.425, 0, 0]
"Her gaze was strong, filled with a fairly strong mix of scorn and anger." [1.5, 0, 0, 1.82, 0, 0, 0]
"His face was absolutely astonished but slightly revolted at the same time." [0, 0, 0, 0, 0, 1.4, 1.9]
"She was pretty joyful, yet it seemed to barely mask her deeper sense of loathing." [0, 1.69, 0, 0, 0, 0.18, 0]
"His face expressed a somewhat fearful look, with a touch of extreme disdain." [2.34, 0, 0, 0, 0.4, 0, 0]
"She seemed a little pleased but also quite despondent, almost a paradox." [0, 0.4, 1.87, 0, 0, 0, 0]
"His eyes radiated intense fury, and his lips were only slightly contemptuous." [1.44, 0, 0, 1.9, 0, 0, 0]
"She was fairly delighted but really anxious, a mix of conflicting emotions." [0, 1.56, 0, 0, 0.77, 0, 0]
"His expression was almost cheerful yet it was mixed with a bit of disgust." [0, 0.7, 0, 0, 0, 0.475, 0]
"His gaze was incredibly scornful and just a touch surprised." [3.06, 0, 0, 0, 0, 0, 0.5]
"She seemed moderately cheerful, but her eyes were fairly despondent." [0, 0.7, 2.21, 0, 0, 0, 0]
"His face was strong with fury, yet slightly delighted at the outcome." [0, 0.91, 0, 2.66, 0, 0, 0]
"She appeared somewhat astonished and also quite repulsed by the news." [0, 0, 0, 0, 0, 1.54, 0.6]
"His expression was one of being almost cheerful but deeply disgusted." [0, 0.665, 0, 0, 0, 1.8, 0]
"She looked really joyful, yet there was an undercurrent of moderate sadness." [0, 1.3, 1, 0, 0, 0, 0]
"His face expressed both slightly anxious and fairly happy emotions." [0, 0.91, 0, 0, 0.15, 0, 0]
"She looked almost delighted but was truly hiding her despondency." [0, 0.96, 1.7, 0, 0, 0, 0]
"His eyes were pretty furious but also just a bit startled." [0, 0, 0, 2.47, 0, 0, 0.5]
"Her expression showed extreme joy but was tainted by a slight disgust." [0, 1.56, 0, 0, 0, 0.7, 0]
"Though her eyes sparkled with happiness, there was a barely noticeable undercurrent of disdain." [0.08, 1.2, 0, 0, 0, 0, 0]
"He looked fairly content but was, in reality, struggling with intense fear." [0, 1.3, 0, 0, 2.7, 0, 0]
"Her laugh was incredibly joyful, yet her eyes betrayed a hint of sadness." [0, 2.21, 0.1, 0, 0, 0, 0]
"His face was a strange blend of moderate contempt and a little astonishment." [1, 0, 0, 0, 0, 0, 0.25]
"She looked genuinely surprised but also seemed slightly disgusted." [0, 0, 0, 0, 0, 0.27, 1.5]
"While he looked incredibly jubilant, there was a minor undertone of anxiety." [0, 2.38, 0, 0, 0.06, 0, 0]
"She felt fairly devastated but put on a strong facade of delight." [0, 1.3, 1.98, 0, 0, 0, 0]
"His eyes radiated extreme disgust, while his smile indicated moderate pleasure." [0, 0.5, 0, 0, 0, 2.34, 0]
"She seemed a little pleased but also quite fearful, almost a paradox." [0, 0.4, 0, 0, 1.65, 0, 0]
"His eyes were pretty angry but also showed a trace of relief." [0, 0, 0, 2.47, 0, 0, 0.08]
"Her face revealed an odd mixture of mild happiness and intense disdain." [1.8, 1.1, 0, 0, 0, 0, 0]
"He looked absolutely thrilled but masked a hidden layer of sorrow." [0, 2.2, 1.5, 0, 0, 0, 0]
"She was visibly excited, yet tinged with a subtle feeling of contempt." [0.8, 1.5, 0, 0, 0, 0, 0]
"His expression was puzzling—both quite enraged and slightly hopeful." [0, 0, 0, 2.2, 0, 0, 0.3]
"She seemed relatively at peace, but with an almost unnoticeable hint of shock." [0, 0, 0, 0, 0, 0, 0.98]
"He appeared to be utterly overjoyed, albeit tinged with some regret." [0, 2.4, 0.6, 0, 0, 0, 0]
"Her face was moderately pleased but with strong hints of fear." [0, 1, 0, 0, 1.4, 0, 0]
"He was markedly elated yet also subtly horrified." [0, 1.4, 0, 0, 0.8, 0, 0]
"She looked quite cheerful but also extremely concerned." [0, 1.1, 0, 0, 1.5, 0, 0]
"His face showed an almost sarcastic happiness along with deep disgust." [0.9, 1.2, 0, 0, 0, 1.8, 0]
"She looked overtly joyful, but there was a very minor hint of revulsion." [0, 1.5, 0, 0, 0, 0.2, 0]
"He appeared incredibly jubilant but was slightly reserved." [0, 1.7, 0, 0, 0, 0, 0.3]
"She seemed to be both fairly elated and a little apprehensive." [0, 1.3, 0, 0, 0.6, 0, 0]
"His expression was one of slight joy but mixed with a moderate amount of disdain." [1, 0.4, 0, 0, 0, 0, 0]
"She looked distinctly relieved but also moderately surprised." [0, 0, 0, 0, 0, 0, 1.2]
"His face was pretty pleased but conflicted with some doubt." [0, 1.3, 0.4, 0, 0, 0, 0]
"She seemed almost ecstatic but with a small underlying layer of contempt." [1.1, 1.6, 0, 0, 0, 0, 0]
"He looked fairly satisfied but also somewhat shocked." [0, 1.3, 0, 0, 0, 0, 0.4]
"She appeared to be extremely pleased but also somewhat fearful." [0, 1.4, 0, 0, 0.6, 0, 0]
"His face revealed a mix of mild frustration and extreme happiness." [0, 1.6, 0, 0.9, 0, 0, 0]
"She was absolutely delighted but also quite astonished." [0, 2, 0, 0, 0, 0, 1.1]
"His face was etched with very evident joy and a little dread." [0, 1.5, 0, 0, 0.3, 0, 0]
"She seemed genuinely pleased yet also subtly repulsed." [0, 1.4, 0, 0, 0, 0.8, 0]
"He looked moderately happy but also fairly disgusted." [0, 1, 0, 0, 0, 1.3, 0]
"Her expression showed both sheer delight and slight annoyance." [0, 1.6, 0, 0.2, 0, 0, 0]
"He looked incredibly happy but also somewhat confused." [0, 1.7, 0, 0, 0, 0, 0.5]
"She appeared both fairly alarmed and also quite intrigued." [0, 0, 0, 0, 1.2, 0, 1.1]
"His face was mixed with pretty evident happiness and mild disgust." [0, 1.3, 0, 0, 0, 0.9, 0]
"She was visibly overjoyed but seemed to be holding back her surprise." [0, 1.5, 0, 0, 0, 0, 1]
"He looked incredibly relieved but slightly fearful." [0, 0, 0, 0, 0.3, 0, 0]
"She seemed moderately excited but with a trace of concern." [0, 1, 0, 0, 0.5, 0, 0]
"His face was etched with a peculiar mix of pleasure and mild astonishment." [0, 0.9, 0, 0, 0, 0, 0.7]
"She looked genuinely relieved but also a bit anxious." [0, 1.2, 0, 0, 0.4, 0, 0]
"He appeared somewhat startled but also surprisingly happy." [0, 1, 0, 0, 0, 0, 0.6]
"Her face showed both muted pleasure and minor disbelief." [0, 0.8, 0, 0, 0, 0, 0.5]
"He looked intensely glad but somewhat confused." [0, 1.8, 0, 0, 0, 0, 0.4]
"She was visibly pleased yet also mildly shocked." [0, 1.4, 0, 0, 0, 0, 0.6]
"His face revealed an odd blend of being quite sad but also mildly pleased." [0, 0.9, 1.1, 0, 0, 0, 0]
"She looked fairly pleased, but also somewhat disgusted." [0, 1.3, 0, 0, 0, 0.4, 0]
"He seemed to be truly joyful yet tinged with a small amount of fear." [0, 1.6, 0, 0, 0.2, 0, 0]
"Her face was a complicated mix of genuine excitement and faint disdain." [1.1, 1.5, 0, 0, 0, 0, 0]
"He appeared to be quite sad but also slightly relieved." [0, 0, 1.1, 0, 0, 0, 0.3]
"She looked mostly content but also a bit apprehensive." [0, 0.9, 0, 0, 0.3, 0, 0]
"His expression was one of subtle joy but mixed with very slight contempt." [0.1, 1.2, 0, 0, 0, 0, 0]
"She seemed fairly content but with a trace of bewilderment." [0, 1.2, 0, 0, 0, 0, 0.7]
"He looked rather thrilled but also very slightly dismayed." [0, 1.2, 0, 0, 0.2, 0, 0]
"Her expression was etched with pure delight and a hint of surprise." [0, 1.9, 0, 0, 0, 0, 0.4]
"He seemed somewhat happy but also barely disgusted." [0, 0.8, 0, 0, 0, 0.1, 0]
"Her face showed a blend of strong excitement and faint annoyance." [0, 1.6, 0, 0.3, 0, 0, 0]
"He appeared mostly serene but also subtly surprised." [0, 1.0, 0, 0, 0, 0, 0.2]
"She was incredibly pleased but also slightly anxious." [0, 1.7, 0, 0, 0.2, 0, 0]
"His expression showed both extreme delight and a trace of disbelief." [0, 2.0, 0, 0, 0, 0, 0.1]
"She looked pretty pleased but also a little surprised." [0, 1.3, 0, 0, 0, 0, 0.1]
"He seemed genuinely thrilled but also somewhat fearful." [0, 1.5, 0, 0, 0.4, 0, 0]
"Her face revealed a mix of sheer joy and minor disdain." [1.0, 1.7, 0, 0, 0, 0, 0]
"He appeared fairly content but with a slight sense of surprise." [0, 1.3, 0, 0, 0, 0, 0.2]
"She was visibly cheerful but also somewhat puzzled." [0, 1.5, 0, 0, 0, 0, 0.4]
"His face displayed moderate satisfaction and a bit of incredulity." [0, 1.0, 0, 0, 0, 0, 0.5]
"She seemed almost euphoric but also faintly disgusted." [0, 1.5, 0, 0, 0, 0.2, 0]
"He looked pretty thrilled but also slightly appalled." [0, 1.3, 0, 0, 0, 0.2, 0]
"Her expression showed a blend of pure excitement and subtle fear." [0, 2.0, 0, 0, 0.2, 0, 0]
"He appeared quite excited but also mildly surprised." [0, 1.1, 0, 0, 0, 0, 0.5]
"She looked fairly elated but also a little skeptical." [0, 1.3, 0, 0, 0, 0, 0.1]
"His expression revealed a mixture of subtle happiness and barely noticeable anger." [0, 1.1, 0, 0.1, 0, 0, 0]
"He looked purely ecstatic, yet mildly unnerved." [0, 2.0, 0, 0, 0.5, 0, 0]
"She appeared vaguely happy but quite disgusted." [0, 0.6, 0, 0, 0, 1.1, 0]
"His face displayed utter joy and a hint of surprise." [0, 2.5, 0, 0, 0, 0, 0.1]
"She seemed incredibly relieved but also slightly annoyed." [0, 0, 0.9, 0.2, 0, 0, 0]
"His face showed clear delight but also noticeable contempt." [0.5, 1.7, 0, 0, 0, 0, 0]
"She looked truly ecstatic yet somewhat uneasy." [0, 1.5, 0, 0, 0.4, 0, 0]
"He was visibly delighted but surprisingly fearful." [0, 1.5, 0, 0, 1.0, 0, 0]
"Her expression contained a mix of pure contentment and faint surprise." [0, 2.0, 0, 0, 0, 0, 0.1]
"He seemed fairly pleased but a little bit alarmed." [0, 1.3, 0, 0, 0.6, 0, 0]
"Her face was a blend of moderate happiness and minor disgust." [0, 1.0, 0, 0, 0, 0.3, 0]
"He looked almost cheerful but also slightly puzzled." [0, 0.95, 0, 0, 0, 0, 0.15]
"She appeared moderately happy but also quite concerned." [0, 1.0, 0, 0, 1.1, 0, 0]
"His expression was a complex mix of subtle glee and palpable fear." [0, 1.2, 0, 0, 1.0, 0, 0]
"She looked fairly enthusiastic but also just a bit anxious." [0, 1.3, 0, 0, 0.3, 0, 0]
"He seemed mostly calm but also extremely intrigued." [0, 0.8, 0, 0, 0, 0, 1.3]
"Her face showed subtle happiness but evident aversion." [0, 1.1, 0, 0, 0, 1.0, 0]
"He appeared pretty cheerful but also slightly puzzled." [0, 1.3, 0, 0, 0, 0, 0.15]
"She looked somewhat pleased but very intrigued." [0, 0.8, 0, 0, 0, 0, 1.5]
"His face displayed mild joy but strong surprise." [0, 1.0, 0, 0, 0, 0, 1.4]
"She appeared utterly relieved but slightly uneasy." [0, 0, 0.9, 0, 0.15, 0, 0]
"His expression was fairly elated but also incredibly concerned." [0, 1.3, 0, 0, 1.7, 0, 0]
"She looked rather ecstatic but also mildly skeptical." [0, 1.4, 0, 0, 0, 0, 0.5]
"He appeared quite content but also a bit fearful." [0, 1.1, 0, 0, 0.6, 0, 0]
"Her expression was mostly cheerful but tinged with slight disgust." [0, 1.0, 0, 0, 0, 0.15, 0]
"He seemed fairly content but extremely surprised." [0, 1.3, 0, 0, 0, 0, 1.3]
"She looked genuinely pleased but also subtly alarmed." [0, 1.5, 0, 0, 0.2, 0, 0]
"His face displayed moderate excitement but also a hint of disappointment." [0, 1.0, 0, 0.5, 0, 0, 0]
"She seemed pretty content but also slightly dismayed." [0, 1.3, 0, 0.2, 0, 0, 0]
"His expression was strongly happy but also fairly shocked." [0, 1.4, 0, 0, 0, 0, 1.3]
"She looked almost pleased but also faintly frustrated." [0, 0.95, 0, 0.2, 0, 0, 0]
"He appeared generally cheerful but also slightly surprised." [0, 1.0, 0, 0, 0, 0, 0.15]
"Her face showed very slight happiness but a considerable amount of surprise." [0, 0.1, 0, 0, 0, 0, 1.0]
"He seemed pretty excited but also a bit fearful." [0, 1.3, 0, 0, 0.5, 0, 0]
"She looked fairly joyful but also incredibly disgusted." [0, 1.3, 0, 0, 0, 1.7, 0]
"His expression displayed deep joy but also noticeable disappointment." [0, 1.7, 0, 0.5, 0, 0, 0]
"She seemed completely relieved but also very slightly wary." [0, 0, 0.9, 0, 0.1, 0, 0]
"His face showed a mixture of mild happiness and subtle contempt." [0.2, 1.0, 0, 0, 0, 0, 0]
"She appeared quite thrilled but also faintly worried." [0, 1.1, 0, 0, 0.2, 0, 0]
"He looked generally joyful but also extremely surprised." [0, 1.0, 0, 0, 0, 0, 1.3]
"Her expression was subtly content but also slightly puzzled." [0, 1.1, 0, 0, 0, 0, 0.15]
"He looked barely happy but completely shocked." [0, 0.1, 0, 0, 0, 0, 1.0]
"Her face was mainly joyful but also somewhat disoriented." [0, 1.0, 0, 0, 0.4, 0, 0]
"He seemed entirely elated yet moderately puzzled." [0, 2.5, 0, 0, 0, 0, 1.0]
"She appeared fully relieved but slightly agitated." [0, 0, 0.9, 0.15, 0, 0, 0]
"His expression conveyed subtle cheerfulness but visible annoyance." [0, 1.1, 0, 0.7, 0, 0, 0]
"She looked absolutely delighted but also fairly worried." [0, 2.5, 0, 0, 1.3, 0, 0]
"His face showed remarkable excitement but moderate disdain." [0, 1.8, 0, 0, 0, 1.0, 0]
"Her face displayed sheer happiness and a little bit of irritation." [0, 2.5, 0, 0.5, 0, 0, 0]
"He appeared somewhat glad but really frustrated." [0, 0.4, 0, 1.1, 0, 0, 0]
"She seemed quite ecstatic but nearly alarmed." [0, 1.1, 0, 0, 0.95, 0, 0]
"His face showed minimal joy and clear annoyance." [0, 0.1, 0, 1.0, 0, 0, 0]
"She looked genuinely thrilled but barely surprised." [0, 1.5, 0, 0, 0, 0, 0.1]
"His expression was mostly relieved but tinged with a slight disapproval." [0, 0, 0.8, 0, 0, 0.15, 0]
"She appeared overly happy but surprisingly irritated." [0, 1.7, 0, 1.0, 0, 0, 0]
"He looked moderately joyful but incredibly distressed." [0, 1.0, 0, 0, 1.7, 0, 0]
"Her face was slightly pleased but noticeably uneasy." [0, 0.15, 0, 0, 1.0, 0, 0]
"He appeared entirely relieved but also somewhat disappointed." [0, 0, 0.9, 0.4, 0, 0, 0]
"She seemed mostly content but also strongly agitated." [0, 0.8, 0, 1.4, 0, 0, 0]
"His face was a blend of absolute delight and moderate disgust." [0, 2.5, 0, 0, 0, 1.0, 0]
"She looked fairly happy but entirely skeptical." [0, 1.3, 0, 0, 0, 0, 2.5]
"He appeared mildly content but extremely bewildered." [0, 0.5, 0, 0, 0, 0, 1.3]
"Her face showed slight elation but deep disappointment." [0, 0.15, 0, 1.7, 0, 0, 0]
"He seemed moderately excited but faintly annoyed." [0, 1.0, 0, 0.2, 0, 0, 0]
"She looked utterly relieved but very mildly puzzled." [0, 0, 0.9, 0, 0, 0, 0.1]
"His expression was one of intense delight but also faint dread." [0, 1.5, 0, 0, 0.1, 0, 0]
"She appeared very joyful but somewhat anxious." [0, 1.5, 0, 0, 0.4, 0, 0]
"He looked primarily pleased but slightly concerned." [0, 1.0, 0, 0, 0.15, 0, 0]
"Her expression showed noticeable joy and minor disgust." [0, 1.0, 0, 0, 0, 0.3, 0]
"He appeared strongly content but fairly bewildered." [0, 1.4, 0, 0, 0, 0, 1.3]
"She looked quite thrilled but almost alarmed." [0, 1.1, 0, 0, 0.95, 0, 0]
"His face displayed a subtle happiness but clear repulsion." [0, 1.1, 0, 0, 0, 1.0, 0]
"She seemed entirely content but very slightly surprised." [0, 2.5, 0, 0, 0, 0, 0.1]
"He looked mostly pleased but slightly unnerved." [0, 0.8, 0, 0, 0.15, 0, 0]
"Her face was an intriguing blend of sheer joy and subtle dread." [0, 2.5, 0, 0, 0.2, 0, 0]
"He appeared noticeably pleased but also fairly disoriented." [0, 1.0, 0, 0, 1.3, 0, 0]
"She seemed pretty elated but a bit uneasy." [0, 1.3, 0, 0, 0.5, 0, 0]
"His expression was of minor happiness but strong apprehension." [0, 0.3, 0, 0, 1.4, 0, 0]
"She looked fairly excited but extremely skeptical." [0, 1.3, 0, 0, 0, 0, 1.3]
"He appeared somewhat delighted but deeply shocked." [0, 0.8, 0, 0, 0, 0, 1.7]
"Her face was one of almost pure elation but tinged with slight disdain." [0, 2.38, 0, 0, 0, 0.15, 0]
"He looked moderately joyful but obviously disgusted." [0, 1.0, 0, 0, 0, 1.2, 0]
"She appeared surprisingly relieved but notably agitated." [0, 0, 0.9, 1.1, 0, 0, 0]
"His expression was mainly cheerful but somewhat disoriented." [0, 0.9, 0, 0, 0.3, 0, 0]
"She looked extremely thrilled but faintly concerned." [0, 2.5, 0, 0, 0.1, 0, 0]
"He seemed rather pleased but also slightly uneasy." [0, 0.8, 0, 0, 0.2, 0, 0]
"Her face showed subtle contentment but also mild repulsion." [0, 0.2, 0, 0, 0, 0.5, 0]
"He appeared overwhelmingly happy but mildly shocked." [0, 2.3, 0, 0, 0, 0, 0.2]
"She seemed to be elated but also notably disappointed." [0, 1.5, 0, 0.8, 0, 0, 0]
"His expression was one of moderate joy and mild disdain." [0, 1.0, 0, 0, 0, 0.5, 0]
"She looked reasonably content but also quite bewildered." [0, 0.9, 0, 0, 0, 0, 1.2]
"He looked purely ecstatic but also slightly alarmed." [0, 2.5, 0, 0, 0.2, 0, 0]
"Her expression was a mix of sheer delight and faint disgust." [0, 2.5, 0, 0, 0, 0.1, 0]
"He seemed quite pleased but also moderately anxious." [0, 1.1, 0, 0, 0.7, 0, 0]
"She appeared to be mainly happy but a bit puzzled." [0, 0.9, 0, 0, 0, 0, 0.3]
"His face displayed a lot of excitement but a little apprehension." [0, 1.5, 0, 0, 0.2, 0, 0]
"She looked mostly elated but a tad frustrated." [0, 0.8, 0, 0.3, 0, 0, 0]
"He seemed subtly pleased but slightly offended." [0, 0.4, 0, 0, 0, 0.3, 0]
"Her face was overwhelmingly joyful but minimally irritated." [0, 2.4, 0, 0, 0.1, 0, 0]
"He looked nearly ecstatic but also a bit skeptical." [0, 1.9, 0, 0, 0, 0, 0.2]
"She appeared largely content but also mildly alarmed." [0, 0.9, 0, 0, 0.2, 0, 0]
"His expression showed extreme delight but a hint of worry." [0, 2.5, 0, 0, 0.1, 0, 0]
"She seemed primarily cheerful but slightly annoyed." [0, 1.0, 0, 0, 0, 0.2, 0]
"He looked generally relieved but also a little disappointed." [0, 0, 0.9, 0.1, 0, 0, 0]
"Her face was a blend of immense joy and minimal concern." [0, 2.4, 0, 0, 0.1, 0, 0]
"He appeared quite excited but also somewhat disgusted." [0, 1.2, 0, 0, 0, 0.5, 0]
"She looked overwhelmingly thrilled but a tad uneasy." [0, 2.5, 0, 0, 0.1, 0, 0]
"His face showed mainly elation but also some confusion." [0, 0.9, 0, 0, 0, 0, 0.3]
"She appeared pretty content but minimally surprised." [0, 0.8, 0, 0, 0, 0, 0.1]
"He looked moderately cheerful but also somewhat apprehensive." [0, 1.0, 0, 0, 0.5, 0, 0]
"Her expression was largely ecstatic but faintly annoyed." [0, 1.8, 0, 0, 0, 0.1, 0]
"He seemed almost entirely happy but a bit disoriented." [0, 2.4, 0, 0, 0.1, 0, 0]
"She looked mostly relieved but a little skeptical." [0, 0, 0.8, 0, 0, 0, 0.2]
"His face displayed pure joy but also slight disappointment." [0, 2.5, 0, 0.2, 0, 0, 0]
"She appeared mostly thrilled but also very slightly puzzled." [0, 1.2, 0, 0, 0, 0, 0.1]
"He looked partially elated but also a tad worried." [0, 0.6, 0, 0, 0.2, 0, 0]
"Her face showed a mix of substantial joy and minor disdain." [0, 1.5, 0, 0, 0, 0.3, 0]
"He appeared largely happy but also a bit uneasy." [0, 1.2, 0, 0, 0.2, 0, 0]
"She seemed generally content but minimally concerned." [0, 0.8, 0, 0, 0.1, 0, 0]
"His expression was one of slight elation but considerable confusion." [0, 0.4, 0, 0, 0, 0, 0.8]
"She looked visibly excited but slightly annoyed." [0, 1.4, 0, 0, 0, 0.2, 0]
"He seemed mostly happy but also faintly concerned." [0, 1.1, 0, 0, 0.1, 0, 0]
"Her face was a blend of joy and subtle irritation." [0, 1.5, 0, 0, 0, 0.2, 0]
"He appeared quite pleased but a bit anxious." [0, 1.2, 0, 0, 0.3, 0, 0]
"She seemed largely content but a little disappointed." [0, 0.9, 0, 0.2, 0, 0, 0]
"His expression was generally cheerful but faintly worried." [0, 1.1, 0, 0, 0.1, 0, 0]
"She looked somewhat relieved but also slightly confused." [0, 0, 0.7, 0, 0, 0, 0.2]
"His face showed both excitement and a hint of annoyance." [0, 1.3, 0, 0, 0, 0.1, 0]
"She appeared mostly thrilled but slightly puzzled." [0, 1.4, 0, 0, 0, 0, 0.1]
"He looked partially elated but also a tad uneasy." [0, 0.7, 0, 0, 0.1, 0, 0]
"Her expression was of moderate joy and mild irritation." [0, 1.0, 0, 0, 0, 0.2, 0]
"He appeared substantially happy but a bit skeptical." [0, 1.3, 0, 0, 0, 0, 0.2]
"She looked quite content but also a little alarmed." [0, 0.9, 0, 0, 0.1, 0, 0]
"His face showed much delight but some apprehension." [0, 1.8, 0, 0, 0.3, 0, 0]
"She appeared mainly cheerful but slightly disoriented." [0, 1.1, 0, 0, 0, 0, 0.2]
"He looked clearly excited but a tad frustrated." [0, 1.4, 0, 0, 0.1, 0, 0]
"Her face was a mix of joy and subtle bewilderment." [0, 1.5, 0, 0, 0, 0, 0.2]
"He seemed mostly elated but faintly worried." [0, 1.2, 0, 0, 0.1, 0, 0]
"She looked predominantly happy but slightly uneasy." [0, 1.1, 0, 0, 0.1, 0, 0]
"His expression was largely thrilled but minimally disgusted." [0, 1.4, 0, 0, 0, 0.1, 0]
"His face revealed deep concentration mixed with slight resentment." [0, 0, 0, 0.2, 0, 0.3, 0]
"She looked immensely satisfied yet somewhat skeptical." [0, 1.7, 0, 0, 0, 0, 0.4]
"He appeared joyful but with a trace of bitterness." [0, 1.3, 0, 0.1, 0, 0, 0]
"She seemed mostly elated but somewhat unsettled." [0, 1.3, 0, 0, 0.2, 0, 0]
"His face showed visible excitement mixed with a little suspicion." [0, 1.5, 0, 0, 0, 0, 0.1]
"She looked primarily cheerful but was slightly irritable." [0, 1.2, 0, 0.2, 0, 0, 0]
"He was visibly delighted but also fairly concerned." [0, 1.7, 0, 0, 0.4, 0, 0]
"She appeared genuinely happy but slightly alarmed." [0, 1.2, 0, 0, 0.1, 0, 0]
"His expression was one of jubilation and mild repulsion." [0, 1.5, 0, 0, 0, 0.2, 0]
"She looked both amused and a tad disgusted." [0, 0.7, 0, 0, 0, 0.1, 0]
"He seemed fairly satisfied but somewhat hesitant." [0, 1.2, 0, 0, 0.2, 0, 0]
"Her face read as calm but also moderately distressed." [0, 0, 0.5, 0, 0.3, 0, 0]
"He looked partly joyful but also partly horrified." [0, 0.5, 0, 0, 0.5, 0, 0]
"She appeared mostly content but slightly repelled." [0, 1.1, 0, 0, 0, 0.2, 0]
"His face was a canvas of euphoria and minor annoyance." [0, 1.8, 0, 0, 0, 0.1, 0]
"She seemed incredibly happy but a little hesitant." [0, 2.1, 0, 0, 0.1, 0, 0]
"He looked perfectly cheerful but slightly worried." [0, 1.5, 0, 0, 0.1, 0, 0]
"Her face betrayed delight but also a tinge of sorrow." [0, 1.6, 0.1, 0, 0, 0, 0]
"He appeared quite jovial but a bit overwhelmed." [0, 1.2, 0, 0, 0, 0, 0.3]
"She seemed majorly joyful but also minorly disturbed." [0, 1.8, 0, 0, 0, 0.1, 0]
"He looked noticeably glad but was also slightly agitated." [0, 1.1, 0, 0.2, 0, 0, 0]
"Her face displayed relief but also a trace of scorn." [0, 0, 0.5, 0, 0, 0.1, 0]
"He was clearly pleased but also somewhat startled." [0, 1.4, 0, 0, 0, 0, 0.4]
"She appeared almost euphoric but slightly wary." [0, 1.2, 0, 0, 0.2, 0, 0]
"His expression was a mix of contentment and mild dread." [0, 1.0, 0, 0, 0.2, 0, 0]
"She seemed really overjoyed but a tad apprehensive." [0, 1.6, 0, 0, 0.1, 0, 0]
"He looked exceedingly glad but also faintly disturbed." [0, 1.9, 0, 0, 0, 0.1, 0]
"Her face was a picture of elation mixed with slight aversion." [0, 1.7, 0, 0, 0, 0.1, 0]
"He appeared largely thrilled but just a bit uneasy." [0, 1.3, 0, 0, 0.1, 0, 0]
"She seemed genuinely cheerful but slightly disconcerted." [0, 1.2, 0, 0, 0, 0, 0.2]
"He looked quite satisfied but a little suspicious." [0, 1.1, 0, 0, 0, 0, 0.1]
"Her expression conveyed happiness but also minor distress." [0, 1.5, 0, 0, 0.1, 0, 0]
"He appeared mostly content but also a bit revolted." [0, 1.1, 0, 0, 0, 0.2, 0]
"She seemed extremely pleased but faintly annoyed." [0, 1.9, 0, 0.2, 0, 0, 0]
"His face showed overwhelming joy but a bit of skepticism." [0, 2.0, 0, 0, 0, 0, 0.2]
"She looked mainly thrilled but a bit insecure." [0, 1.3, 0, 0, 0.2, 0, 0]
"He appeared fairly elated but somewhat cautious." [0, 1.6, 0, 0, 0.2, 0, 0]
"Her face was full of bliss but also showed some unease." [0, 1.8, 0, 0, 0.1, 0, 0]
"He looked mostly content but also slightly offended." [0, 1.1, 0, 0.2, 0, 0, 0]
"She appeared truly jubilant but a tad guarded." [0, 1.7, 0, 0, 0.1, 0, 0]
"He looked visibly relieved but also moderately disgusted." [0, 0, 0.5, 0, 0, 0.3, 0]
"She was clearly ecstatic but a little fearful." [0, 1.8, 0, 0, 0.1, 0, 0]
"He appeared nearly joyous but slightly disdainful." [0, 1.2, 0, 0, 0, 0.2, 0]
"Her face was mostly composed but with a hint of contempt." [0.1, 0, 0, 0, 0, 0, 0]
"He looked absolutely delighted but moderately surprised." [0, 1.5, 0, 0, 0, 0, 0.3]
"She seemed really ecstatic but also somewhat perplexed." [0, 1.6, 0, 0, 0, 0, 0.4]
"He appeared primarily gratified but also slightly offended." [0, 1.2, 0, 0, 0, 0.2, 0]
"Her face displayed absolute happiness but also a tinge of wariness." [0, 1.5, 0, 0, 0.1, 0, 0]
"He seemed mostly pleased but slightly anxious." [0, 1.1, 0, 0, 0.1, 0, 0]
"She appeared extremely thrilled but also fairly bewildered." [0, 1.9, 0, 0, 0, 0, 0.4]
"He looked majorly content but a tad perturbed." [0, 1.4, 0, 0, 0, 0.1, 0]
"Her expression was one of sheer joy but also of minor disapproval." [0, 1.8, 0, 0, 0, 0.1, 0]
"He seemed generally joyful but a little cautious." [0, 1.2, 0, 0, 0.1, 0, 0]
"She appeared primarily delighted but slightly agitated." [0, 1.1, 0, 0, 0.1, 0, 0]
"His face was full of overwhelming glee but with a bit of skepticism." [0, 2.0, 0, 0, 0, 0, 0.2]
"She seemed intensely satisfied but also a bit disturbed." [0, 1.6, 0, 0, 0, 0.2, 0]
"He looked quite content but a little skeptical." [0, 1.1, 0, 0, 0, 0, 0.1]
"Her face showed great relief but also some resentment." [0, 0, 0.7, 0, 0, 0.3, 0]
"He appeared fairly jovial but with a trace of sorrow." [0, 1.3, 0.1, 0, 0, 0, 0]
"She looked mostly glad but also fairly guarded." [0, 1.3, 0, 0, 0.1, 0, 0]
"His expression conveyed major joy but minor irritation." [0, 1.4, 0, 0.2, 0, 0, 0]
"She appeared very pleased but slightly surprised." [0, 1.5, 0, 0, 0, 0, 0.15]
"He seemed generally ecstatic but also a tad disgusted." [0, 1.6, 0, 0, 0, 0.1, 0]
"Her face was a canvas of delight mixed with minor apprehension." [0, 1.8, 0, 0, 0.1, 0, 0]
"He looked visibly satisfied but also somewhat startled." [0, 1.2, 0, 0, 0, 0, 0.4]
"She appeared almost overjoyed but also a bit cautious." [0, 1.2, 0, 0, 0.1, 0, 0]
"His face displayed happiness but also some skepticism." [0, 1.5, 0, 0, 0, 0, 0.2]
"She looked primarily ecstatic but a little wary." [0, 1.6, 0, 0, 0.1, 0, 0]
"He seemed exceedingly happy but also faintly annoyed." [0, 1.9, 0, 0.1, 0, 0, 0]
"Her expression was a mix of jubilation and mild dread." [0, 1.5, 0, 0, 0.2, 0, 0]
